Process-aware web programming with Jolie

We extend the Jolie programming language to capture the native modelling of process-aware web information systems, i.e., web information systems based upon the execution of business processes. Our main contribution is to offer a unifying approach for the programming of distributed architectures on the web, which can capture web servers, stateful process execution, and the composition of services via mediation. We discuss applications of this approach through a series of examples that cover, e.g., static content serving, multiparty sessions, and the evolution of web systems. Finally, we present a performance evaluation that includes a comparison of Jolie-based web systems to other frameworks and a measurement of its scalability.

==> results/academia_apache.dat <==
Clients   Throughput
%25        539
%50        563
250       597
500       579
1000      577
1500      588
2000      573


==> results/academia_glassfish.dat <==
Clients   Throughput
%25        537
%50        541
250       578
500       612
1000      577
1500      575
2000      583


==> results/academia_jolie.dat <==
Clients   Throughput
%25        503
%50        594
250       594
500       595
1000      594
1500      593
2000      587


==> results/news_cpu_jolie.dat <==
% 1500 Clients
Cores   Throughput
1       114
2       159
3       209
4       270


==> results/news_jolie.dat <==
Clients   Throughput
250       296
500       329
1000      301
1500      270
2000      160


==> results/planet_4cores_jolie.dat <==
Clients  20b  40b  60b  80b
250      816  585  443  343
500      782  538  386  326
750      727  508  369  295
1000     690  482  351  265


==> results/planet_4cores_normalised_jolie.dat <==
Services  250  500  750  1000
20        100  100  100  100
40        72   69   70   70
60        54   49   51   51
80        42   42   41   39

%250      816  585  443  343
%500      782  538  386  326
%750      727  508  369  295
%1000     690  482  351  265
%250      100  72   54   42
%500      100  69   49   42
%750      100  70   51   41
%1000     100  70   51   39


==> results/planet_4cores_relative_jolie.dat <==
Services  250  500  750  1000
20        100  100  100  100
40        585  538  386  326
60        443  386  369  351
80        343  326  295  265

%Services  250  500  750  1000
%20        816  782  727  690
%40        585  538  386  326
%60        443  386  369  351
%80        343  326  295  265

%Clients  20   40   60   80
%250      816  585  443  343
%500      782  538  386  326
%750      727  508  369  295
%1000     690  482  351  265

%Clients  20   40   60   80
%250      100  72   54   42
%500      100  69   49   42
%750      100  70   51   41
%1000     100  70   51   39


==> results/planet_4cores_services_jolie.dat <==
Services  250  500  750  1000
20        816  782  727  690
40        585  538  508  482
60        443  386  369  351
80        343  326  295  265


==> results/planet_cpu_jolie.dat <==
% 500 clients
%
%Cores     Jolie60     Jolie38   c54p20  c68p27
%1         68          84
%2         95          120
%3         127         155
%4         177         199       282     224

% 500 Clients
%Cores      20b13p32c  40b23p42c  60b33p52c  80b43p62c
%1          178        123        86         62
%2          550        370        271        198
%3          703        476        358        275
%4          794        526        390        316

% 1000 clients
Services    1    2    3    4
20          168  415  665  690
40          127  302  380  482
60          80   225  273  351
80          65   135  218  265
%Cores      20b13p32c  40b23p42c  60b33p52c  80b43p62c
%1          100        76         48         39
%2          100        73         54         33
%3          100        57         41         33
%4          100        55         50         38
%1          168        127        80         65
%2          415        302        225        135
%3          665        380        273        218
%4          690        482        351        265

% 500 clients
%Cores      20b13p32c  40b23p42c  60b33p52c  80b43p62c
%4          782        538        386        326


==> results/planet_jolie.dat <==
Clients   Throughput
250       891
% Max net.
500       939
% Max net.
1000      903
% Max net.
1500      896
2000      879


==> results/static_apache.dat <==
Clients   Throughput
25        1165
250       3219
500       3411
1000      2694
1500      2356
2000      2178


==> results/static_glassfish.dat <==
Clients   Throughput
25        1240
250       2966
500       3273
1000      2620
1500      1952
2000      1362


==> results/static_jolie.dat <==
Clients   Throughput
25        1104
250       3441
500       3662
1000      2710
1500      2031
2000      1701

